Throughput Analysis of IEEE 802.11 Multi-hop Wireless Networks with Routing Consideration: A General Framework

The end-to-end throughput of multi-hop communication in wireless ad hoc networks is affected by the conflict between forwarding nodes. It has been shown that sending more packets than maximum achievable end-to-end throughput not only fails to increase throughput, but also decreases throughput owing to high contention and collision. Accordingly, it is of crucial importance for a source node to know the maximum end-to-end throughput. The end-to-end throughput depends on multiple factors, such as physical layer limitations, MAC protocol properties, routing policy and nodes distribution. There have been many studies on analytical modeling of end-to-end throughput but none of them has taken routing policy and nodes distribution as well as MAC layer altogether into account. In this paper, the end-to-end throughput with perfect MAC layer is obtained based on routing policy and nodes distribution in one and two dimensional networks. Then, imperfections of IEEE 802:11 protocol is added to the model to obtain precise value. An exhaustive simulation is also made to validate the proposed models using NS2 simulator. Results show that if the distribution to the next hop for a particular routing policy is known, our methodology can obtain the maximum end-to-end throughput precisely.

==> Referee.txt <==
SEKIYA Hiroo

Nobuyoshi Komuro

Bjorn Landfeldt

Pardeep kumar
